Beyond Model Interpretability: Socio-Structural Explanations in Machine Learning

What is it to interpret the outputs of an opaque machine learning model. One approach is to develop interpretable machine learning techniques. These techniques aim to show how machine learning models function by providing either model centric local or global explanations, which can be based on mechanistic interpretations revealing the inner working mechanisms of models or nonmechanistic approximations showing input feature output data relationships. In this paper, we draw on social philosophy to argue that interpreting machine learning outputs in certain normatively salient domains could require appealing to a third type of explanation that we call sociostructural explanation. The relevance of this explanation type is motivated by the fact that machine learning models are not isolated entities but are embedded within and shaped by social structures. Sociostructural explanations aim to illustrate how social structures contribute to and partially explain the outputs of machine learning models. We demonstrate the importance of sociostructural explanations by examining a racially biased healthcare allocation algorithm. Our proposal highlights the need for transparency beyond model interpretability, understanding the outputs of machine learning systems could require a broader analysis that extends beyond the understanding of the machine learning model itself.

==> readme.txt <==
% readme.txt for TRR.cls
% Version 1.00 released 31 August 2020
%
% This software may only be used to prepare an article for publication in
% Transportation Research Record
% Any other use constitutes an infringement of copyright.
%
% The release consists of the following files:
%
%   readme.txt					this file
%   TRR.cls						the LaTeX2e class file
%   TRR_LaTeX_Guidelines.tex	authors' instructions
%   TRR_Latex_Guidelines.pdf	authors' instructions in PDF format
%   TRR.bst						TRR style bst
%
% Typeset TRR_Latex_Guidelines.tex for instructions and examples, or view the PDF.
%
% Simply place TRR.cls and TRR_LaTeX_Guidelines.tex in your systems usual 
% directories and typeset using your LaTeX2e/PDFLaTeX command.
%
